Snowmass2021 Cosmic Frontier Dark Matter Direct Detection to the Neutrino Fog

We present a summary of future prospects for direct detection of dark matter within the GeV/c2 to TeV/c2 mass range. This is paired with a new definition of the neutrino fog in order to better quantify the rate of diminishing returns on sensitivity due to irreducible neutrino backgrounds. A survey of dark matter candidates predicted to fall within this mass range demonstrates that fully testing multiple well-motivated theo-ries will require expanding the currently-funded generation of experiments down to and past the neutrino fog. We end with the status and plans for next-generation exper-iments and novel R&D concepts which will get us there.

==> contributors.txt <==
*: first choice for section lead
^: contacted, not yet confirmed
+: confirmed lead
~: rejected lead


# Defining the neutrino floor
(Vetri Velan~, Xin Xiang, Scott Haselschwardt, Ibles Olcina)

Ciaran A. J. O’Hare
https://journals.aps.org/prl/pdf/10.1103/PhysRevLett.127.251802


# Theory Motivation
Scope:
- 

(Tim Tait discussion with Rick Gaitskell - suggested names)
Graciela Gelmini^,
Rouven Essig, 
Liam Fitzpatrick, 
Kathryn Zurek, 
Tien-tien Yu (also CF1 convener) 
Tim Tait (willing to be consulted also)
Volodymyr Takhistov <volodymyr.takhistov@ipmu.jp> (also interested in neutrino floor section)

# Experimental Sensitivity
- 1 paragraph brief overview of your detection principle with optional figure.  Achieved or planned exposure and threshold for currently-funded or mature proposal experiments (experiments which would complete data / taking by ~2030). 
- Provide data files for most sensitive published limits and predicted sensitivity by 2030
- For the expected exposure by 2030, how many solar and atmospheric neutrino events are predicted in the signal region?
- 2-3 paragraphs: what challenges need to be overcome in order to build the next generation of this technology (x10 increase in sensitivity or sensitivity limited by neutrinos)? Of these challenges, describe possible methods to overcome. E.g., is the issue easily solvable with sufficient funds, are there promising R&D avenues or new technologies that need to be matured, or are there no proposed solutions at this time? Estimate the required resources (cost, time, manpower, computation) for critical R&D. Roughly estimate the construction cost of the next generation experiment. 
- contact lead and provide list of names

## Prospects For Reaching the Neutrino Fog
### Currently funded sensitivity - 
- Xe 
    - Xenon nT( Luca Grandi^)
    - LZ (Vetri Velan, Alden Fan^, Kim Palladino, Dan McKinsey??,Dan Akerib, Sally Shaw, Scott Hertel, Alissa Monte, , Scott Haselschwardt, Madan Timalsina, David Woodward, Ibles Olcina, Kaixuan Ni,ME Monzani )
    - PandaX (Xiangdong Ji^)
- GADMC/DarkSide-20k: Graham Giovanetti^, Paolo Agnes, Bianca Bottino, Mark Boulay^, Davide Franco, Andrew Renshaw, Claudio Savarese, Shawn Westerdale
- Bubble chambers (Andrew Sonnenschein, Alan Robinson^, )
- Solid state (CDMS, EDELWEISS, CRESST) (Francisco Ponce^, David Cerdeno, 
- CCDs (Juan Estrada^, Rouven Essig)
- NaI (WP6?)
- NEWS-G (WP2?)
LIST - https://docs.google.com/spreadsheets/d/1QF-Swip04gRq3VTCDiF7tESSfr6620eVgYvvrOGtXfk/edit#gid=0 


### Tech in the R&D stage
- scintillating bubble chambers (Eric Dahl^, Dan Baxter)
- supercooled (Matthhew Szydagis^)
- DUNE (Chris Jackson^)
- hydrogen-doped xenon?


### R&D to reach the neutrino fog
- Xe (DARWIN?) Rafael Lang^
- GADMC/Argo: Graham Giovanetti*, Paolo Agnes, Bianca Bottino, Mark Boulay, Davide Franco, Andrew Renshaw, Claudio Savarese, Shawn Westerdale
- Solid State (CDMS: Sunil)
- CCDs?
- Bubble chambers
- NaI?

## New Technologies
### Directional Detectors
- track-imaging detector (Sven Vahsen+, Ciaran O'Hare, Dinesh Loomba)
- prospects for directional detection in liquid TPCs, other liquid/solid state? (Jeff Martoff, Luca Pagani)
### Annual modulation
- systematics limiting currently mature technologies

## EFT couplings
(Wick Haxton?, David Cerdeno^)




Liang Yang
Alexander Kish
John Orrell
Aditya Parikh
Sam McDermott
Dipan Sengupta





==> notes.txt <==
#TODO 2/23:
- Write introduction: Ben first draft
  - grow mature technologies but also fund new idea
- One plot per target with contours
- One plot with different targets
- SD contour 
- exposure to reach the floor

- push Graciela
- push Cerdeno
- get sensitivity curves
- try to condense LXe section (Ben)
- ask Mark about DEAP section cc Cristian Shawn
- push Juan about CCD section
- Alan to finish PICO section
- globally: note where references are missing
- edit Snowball section (Ben)
- push Jackson re: DUNE
- compose a few sentences about annual modulation not being a real solution, makes more sense as a signal follow-up
- push Vahsen on directional




Can we compress author count (et al.) in Bib format?



